An ultraweak variational method for parameterized linear differential-algebraic equations

We investigate an ultraweak variational formulation for (parameterized) linear differential-algebraic equations (DAEs) w.r.t. the time variable which yields an optimally stable system. This is used within a Petrov-Galerkin method to derive a certified detailed discretization which provides an approximate solution in an ultraweak setting as well as for model reduction w.r.t. time in the spirit of the Reduced Basis Method (RBM). A computable sharp error bound is derived. Numerical experiments are presented that show that this method yields a significant reduction and can be combined with well-known system theoretic methods such as Balanced Truncation to reduce the size of the DAE.

==> K100_n644_timereduction_sine_step.dat <==
res,mean_err,max_err,min_err
10,0.432685343327075,0.927240179994612,0.00580762420811544
30,0.0735549654117786,0.560587498702681,4.01766435612504e-05
50,0.00318637255557563,0.0228398570536199,3.28789083301793e-06
70,0.000842202631976876,0.00477059838266384,1.42533528405055e-06
90,6.16580715710244e-05,0.000275538503830691,1.17362298246973e-09


==> K101_n644_timereduction.dat <==
res,mean_err,max_err,min_err
1,0.77252259994019,0.859403336448453,0.090312981028335
6,0.547202114413205,0.65931439432401,0.0739910814771724
11,0.363346454163057,0.473661631739682,0.0550506119410109
16,0.238133499506823,0.321170938593898,0.040622230598458
21,0.161504746233945,0.219738911359754,0.0298657449687171
26,0.114147587323256,0.154664759797361,0.021801985548223
31,0.0837198300582957,0.115161871897083,0.0158065413862555
36,0.0634073390871894,0.0861968952157543,0.0113275781519415
41,0.0493163546469586,0.0676731818931595,0.00794131163272438
46,0.0392007622486449,0.0533897626902765,0.00139491776430258
51,0.0317142998445079,0.0449342424381893,0.00222780245998203
56,0.0261491274933047,0.0377072358119087,0.00152863839336352
61,0.0218185274921342,0.0312232576291128,0.000913224364774543
66,0.0182858126706263,0.0267154154789054,0.000398210521785871
71,0.0153346767299896,0.0229975701718913,0.000154913469716574
76,0.0127605961285076,0.0207143792345537,4.06359917374062e-05
81,0.0104052542477296,0.0189286776432256,6.39598127984882e-06
86,0.00811360853003731,0.0170588169289483,3.21100954480561e-07
91,0.00574906082054167,0.0151182027842831,1.03677548250854e-09
96,0.0032024849058632,0.0125577508360561,2.15916612790255e-13
101,0.000948215286698135,0.0076225577892912,2.58702290428039e-13
102,1.02541569079001e-11,1.95003650451554e-11,2.4573036007865e-13


==> K101_n644_timereduction_bt.dat <==
res,mean_err,max_err,min_err
1,0.161514178847288,0.170297248273993,0.0159021298743884
6,0.109347273712431,0.13331887121541,0.0141482693619177
11,0.0803231310367245,0.0989828277782954,0.0119914864933955
16,0.0628095551549656,0.0783690961387141,0.00996194282764815
21,0.0509750100247473,0.0641698545089928,0.00813521193160186
26,0.0423109740992914,0.0538175643778607,0.00650396270404052
31,0.0356212541357,0.046148130462168,0.00502897926374424
36,0.0302776199294219,0.0392942319326313,0.00386572370946865
41,0.025908276621615,0.0342207290004273,0.00279959232810555
46,0.0222713714302997,0.0295876681366763,0.000516413897303348
51,0.0192071381453374,0.0265104213286792,0.000835565054855429
56,0.0166445107413055,0.0236146441418795,0.000585963728711797
61,0.0144450926638843,0.0204920740777645,0.000357798497186925
66,0.0124913424838714,0.0180195600550747,0.000158005206099156
71,0.0107284346243144,0.0160534454117553,6.2335525394266e-05
76,0.00908977635641384,0.014825852382687,1.65094200577208e-05
81,0.00750430191609891,0.0136385064487481,2.61805695373192e-06
86,0.00589522623170226,0.0124522171559406,1.32149486854698e-07
91,0.00419390939371613,0.0110957007949065,4.28743164026393e-10
96,0.00234531248729033,0.00926817573593332,5.04207892890446e-15
101,0.000705227226406819,0.00566975435917782,2.80571759556367e-15


==> K150_n644_timereduction_sine_step.dat <==
res,mean_err,max_err,min_err
10,0.451529838681097,0.950605632014862,0.00747404782554093
30,0.0827707488022744,0.61129069142816,6.79405441340684e-05
50,0.0041086905383844,0.0289464444874432,6.99705022953813e-06
70,0.000747072398931706,0.00396380719331328,1.74325537249039e-06
90,0.000325275279603907,0.00152654185565181,1.18475083876294e-06
130,3.85084998441033e-05,0.000171152490893233,2.30329172967119e-09


==> K200_n644_timereduction_sine_step.dat <==
res,mean_err,max_err,min_err
10,0.46075858552019,0.96296719248969,0.00863416759693772
30,0.0883410579478188,0.63587744830688,9.42546463683006e-05
50,0.00491823499295253,0.0334655238447942,1.01324989055528e-05
70,0.000923123423801713,0.00478142240270411,2.37262152658114e-06
90,0.000318485444123494,0.00123584304879174,8.09818207044406e-07
130,0.000115588142738485,0.000358594095541536,4.57170541750037e-07
170,2.68485098823027e-05,0.000117457114202635,8.65552622970265e-10


==> K250_n644_timereduction_sine_step.dat <==
res,mean_err,max_err,min_err
10,0.466171143387678,0.970052579041139,0.00951034271013573
30,0.0924048905328582,0.650493048146617,0.00011916037874512
50,0.00558570623729571,0.0368186593058194,1.33271916333144e-05
70,0.00108182550965727,0.00541952600008999,3.15381080575475e-06
90,0.00038543701348373,0.00145355187801674,1.08597156080517e-06
130,0.000113160718486973,0.000287200579299399,2.87832350196978e-07
170,5.79131024431695e-05,0.00014143145751617,1.38108130207006e-07
210,2.00134639450395e-05,8.66379837002473e-05,2.88295970896003e-10


==> K300_n644_timereduction_sine_step.dat <==
res,mean_err,max_err,min_err
10,0.469720607325717,0.974694102264269,0.0101792105986031
30,0.0957623571341571,0.660465144107438,0.0001428522917943
50,0.00617566908090259,0.0395146390300534,1.64597291727929e-05
70,0.00124841346601889,0.00597584435870975,3.88526675988623e-06
90,0.000444258548210733,0.00160716749546533,1.29489968979141e-06
130,0.00012226400101442,0.00028169037738377,2.70231197175615e-07
170,6.15317471147645e-05,0.000150160643241802,1.5146936642125e-07
210,3.31769584719851e-05,9.75378126920701e-05,3.99718596480816e-08


==> err_est_over_K.dat <==
K,err,err_est
10,0.943735438840683,0.923816884733496
20,0.818060501139389,0.810649094824987
50,0.5376992353222,0.535296644253291
100,0.312568213843512,0.3114509197432
200,0.16377569062375,0.163241558073733
500,0.0664346392828907,0.0662275659030281
1000,0.0332851596948002,0.0331827682555373
2000,0.0166511210679805,0.0166002152481211
5000,0.00666141297472602,0.00664113506673959
10000,0.00333077663008441,0.00332110838557732
20000,0.00166539787672211,0.00167515939271365


==> exponential_decay_greedy.dat <==
N,greedy_err_K075,greedy_err_K150,greedy_err_K300
1,16.5585619303494,12.0685326649916,9.41531395925363
2,12.9486785503411,11.513522209054,8.09465904527104
3,12.2192931383176,10.5241083008647,7.69264396908818
4,11.4422540411584,9.48452064786139,7.2682664521358
5,10.7329706744196,8.32286516687868,7.06426303748038
6,10.0504276806502,8.14777854784302,6.62458895876215
7,9.14797920025273,7.76104444069105,6.34331484310624
8,8.32574597676021,7.21654867551679,6.18573668819175
9,7.66733376175957,6.99778639179029,6.00589560188861
10,6.85142816737361,6.39338007403762,5.88527928183239
11,6.59295202711183,6.36196715243137,5.60589503418498
12,6.25438281758548,6.00387630110952,5.39781464942035
13,5.40327381202977,5.55433691514012,5.23059109062995
14,4.71945977669377,5.01106271391356,4.95315782523328
15,4.40178835795762,4.88829024374326,4.87879596366986
16,4.17304764082515,4.59872472461097,4.70903956109175
17,3.84487265562573,4.39957722598004,4.45535650023562
18,3.72389182657893,4.18935014447905,4.31392789110573
19,3.20119198613359,3.84241829325754,4.12668754723096
20,3.16620439786608,3.75110761638417,4.00979978305239
21,2.78697503757381,3.67537069720393,3.86763019629049
22,2.6890793258646,3.21324223318024,3.75122480390111
23,2.33448783715201,3.16608732679422,3.58258272918527
24,2.1695376248795,2.89596529129616,3.52226342499039
25,1.9850490547782,2.80131707999836,3.43128541794415
26,1.90654831234678,2.54061140080392,3.15346942188201
27,1.83795458443584,2.46220390242401,2.96936550223126
28,1.69650746724579,2.30413728971919,2.94917345738673
29,1.54171754271308,2.22014448339583,2.84454076157704
30,1.39032048514059,2.08085540521984,2.77825579258997
31,1.33480513907056,1.98240823537672,2.63448720878834
32,1.27255375255076,1.8378853560203,2.60028393294898
33,1.23310815271616,1.80960930716609,2.48675197759479
34,1.17085263410303,1.73943274415914,2.34773952926802
35,1.13468675150303,1.63504913010315,2.26779222837958
36,1.10084602746421,1.60411669525418,2.19295646367666
37,1.057621089756,1.52018121029815,2.1345044584047
38,0.975242595952041,1.48317580156134,2.02524933385341
39,0.862571748830194,1.40441530718462,2.00418602813857
40,0.828316112798111,1.3604561739031,1.96901890781553
41,0.787667650315451,1.29769131430916,1.92363723781005
42,0.769443844330909,1.23417799712863,1.82748397955994
43,0.747949109378437,1.21893511992649,1.71758692985398
44,0.726149008757772,1.15495491823978,1.61289954581984
45,0.674458074423487,1.12494560767205,1.5891166548971
46,0.651492282918465,1.05767443791663,1.55465489486713
47,0.623604078396313,1.04838464007001,1.46615430974325
48,0.586227350630315,0.999519327183494,1.4354037165259
49,0.574637952220095,0.94669621352776,1.39758831372556
50,0.549444930570663,0.925710070864506,1.28037381711446
51,0.534323698358746,0.901231630404009,1.24915085823931
52,0.487218544041485,0.894327537718534,1.1936417474361
53,0.470550574223109,0.874937185029553,1.17821425907493
54,0.448936430642591,0.817213243179586,1.16700819777085
55,0.429381738399455,0.798633349747302,1.13167752712376
56,0.42241063749318,0.784967175931298,1.08805361476715
57,0.401572124137386,0.763482682522928,1.08365152691284
58,0.375775626029039,0.728960130068389,1.04839972201422
59,0.374747845329827,0.721871426505909,1.01484873174447
60,0.350375630144058,0.674845548929826,0.981252853020741
61,0.337746538289472,0.663964196524779,0.976931629356856
62,0.32741288964522,0.654620855508914,0.957916834676589
63,0.325704178200425,0.642380373607642,0.931076995247886
64,0.309841826212655,0.635927689760536,0.925110409365933
65,0.292146077145443,0.608309517204602,0.913116104252684
66,0.285178507018383,0.579786404620584,0.898578030684147
67,0.270299071778973,0.562395780592921,0.848580200777938
68,0.249549904131539,0.550337615038224,0.825436783974056
69,0.234072051735877,0.532518420506681,0.802274359737678
70,0.226904439866232,0.515812045000867,0.800633940803958
71,0.202073438900098,0.496104377968266,0.788902048539355
72,0.190685343259112,0.491748389763893,0.777322098414451
73,0.179511522907708,0.489269445379804,0.773751446751293
74,0.164942256324597,0.47667897585093,0.751214117429011
75,0.143324929272222,0.457976484721152,0.727486192293163
76,9.92730364375227e-07,0.453936634114169,0.701269577141201
77,NaN,0.423514776509278,0.69365250106331
78,NaN,0.419980319453278,0.67375880116533
79,NaN,0.413950540078296,0.662436427764818
80,NaN,0.399274548544623,0.652199192831097
81,NaN,0.39390564764464,0.637023156044213
82,NaN,0.389953057399574,0.623159191879068
83,NaN,0.382434808497838,0.614175245628445
84,NaN,0.368594358329868,0.593776255962198
85,NaN,0.356943887844609,0.579491181632614
86,NaN,0.34093532580357,0.575006564796265
87,NaN,0.337462370606469,0.564497700215561
88,NaN,0.329038261267962,0.559630793679198
89,NaN,0.322806768678072,0.557107131427586
90,NaN,0.318944136817439,0.551149901009445
91,NaN,0.31439592603211,0.531390145131749
92,NaN,0.301765592850313,0.513940796671194
93,NaN,0.294860585397339,0.498029718111107
94,NaN,0.278175621429055,0.494151826238973
95,NaN,0.271983431204653,0.489170071951536
96,NaN,0.268009950073814,0.476116016550411
97,NaN,0.257845121453747,0.471770767081903
98,NaN,0.255911941069828,0.467337462442654
99,NaN,0.252273223833785,0.462530464249779
100,NaN,0.245573945895118,0.455519730171036
101,NaN,0.241530244303993,0.44798629632137
102,NaN,0.240353613857011,0.441449171191881
103,NaN,0.234260558280493,0.433400091486518
104,NaN,0.220856545478257,0.42835039706352
105,NaN,0.220228570929488,0.411866343214357
106,NaN,0.213073140599018,0.40563235489754
107,NaN,0.211846963378042,0.401672303888843
108,NaN,0.207153106308714,0.394654440203107
109,NaN,0.201487177541912,0.392009406016202
110,NaN,0.19633819997544,0.380456898042611
111,NaN,0.195524236840636,0.37573330245409
112,NaN,0.192276994268303,0.366687187346943
113,NaN,0.189334973885503,0.360499825475955
114,NaN,0.183807423229946,0.358503839183377
115,NaN,0.173976907445786,0.353736424187839
116,NaN,0.171845249321633,0.348274960378521
117,NaN,0.169035826853162,0.338258392379892
118,NaN,0.165432960778714,0.333283723406259
119,NaN,0.163304638657162,0.331634356283764
120,NaN,0.1544787767884,0.32543879649901
121,NaN,0.151332023743517,0.319451904501876
122,NaN,0.149163330614044,0.315550653661858
123,NaN,0.148660288894276,0.305713926194397
124,NaN,0.146090789452915,0.301896072167336
125,NaN,0.141395389395198,0.301665537523138
126,NaN,0.14037856690757,0.296807730867906
127,NaN,0.132249796623488,0.295787528138388
128,NaN,0.131687979893407,0.289426185099275
129,NaN,0.129095277736398,0.283749497597413
130,NaN,0.128752527498775,0.280543245487112
131,NaN,0.124488441226556,0.278267720110992
132,NaN,0.123906903070346,0.273802667762736
133,NaN,0.117705875766167,0.273356113504531
134,NaN,0.114719799264054,0.271447940168905
135,NaN,0.112688783614666,0.267895329517771
136,NaN,0.109547952984361,0.265659056058834
137,NaN,0.106408829534106,0.263995855404526
138,NaN,0.101201569385062,0.256474074928921
139,NaN,0.0984496334692245,0.253064222833807
140,NaN,0.0947077147081846,0.249384275826357
141,NaN,0.0913914061864623,0.241314718160893
142,NaN,0.0899446738481807,0.238872296516786
143,NaN,0.0874978424885024,0.237881361443437
144,NaN,0.0863574833977207,0.234492601386568
145,NaN,0.076394441780684,0.233173298755831
146,NaN,0.0727488603658721,0.227920333101472
147,NaN,0.0685306725089172,0.225757715560055
148,NaN,0.061421460473976,0.222155674838671
149,NaN,0.0592716901574272,0.220576834908087
150,NaN,0.0511434862887526,0.213682708572696
151,NaN,1.46722763627028e-06,0.212216512210829
152,NaN,NaN,0.211483689185861
153,NaN,NaN,0.209919137063195
154,NaN,NaN,0.207185963764707
155,NaN,NaN,0.204998692620026
156,NaN,NaN,0.200697844665632
157,NaN,NaN,0.19978148173345
158,NaN,NaN,0.195073851034757
159,NaN,NaN,0.192674139479005
160,NaN,NaN,0.190486771778218
161,NaN,NaN,0.189557546361091
162,NaN,NaN,0.185339893268284
163,NaN,NaN,0.183174683207374
164,NaN,NaN,0.182400855142807
165,NaN,NaN,0.180579353161584
166,NaN,NaN,0.177940010431989
167,NaN,NaN,0.176300885184983
168,NaN,NaN,0.173267666193076
169,NaN,NaN,0.172188387204717
170,NaN,NaN,0.171947789295176
171,NaN,NaN,0.170105471279952
172,NaN,NaN,0.168045884135714
173,NaN,NaN,0.166109472274681
174,NaN,NaN,0.163672075261754
175,NaN,NaN,0.163526052923667
176,NaN,NaN,0.162522292645329
177,NaN,NaN,0.160285254148293
178,NaN,NaN,0.157399501104276
179,NaN,NaN,0.155744569895556
180,NaN,NaN,0.153310668884008
181,NaN,NaN,0.151689980430138
182,NaN,NaN,0.150249666848576
183,NaN,NaN,0.149302333873401
184,NaN,NaN,0.147636941384309
185,NaN,NaN,0.146882766911097
186,NaN,NaN,0.145185576486472
187,NaN,NaN,0.143245933203331
188,NaN,NaN,0.140144484004608
189,NaN,NaN,0.137711660524663
190,NaN,NaN,0.13640370120147
191,NaN,NaN,0.135507882894809
192,NaN,NaN,0.131661433497994
193,NaN,NaN,0.130184811193924
194,NaN,NaN,0.128573743609428
195,NaN,NaN,0.127934656159199
196,NaN,NaN,0.124861254066994
197,NaN,NaN,0.1242689280904
198,NaN,NaN,0.122394375746465
199,NaN,NaN,0.121736242208329
200,NaN,NaN,0.120651235682461
201,NaN,NaN,0.120194010870924
202,NaN,NaN,0.119527769592709
203,NaN,NaN,0.1172591280863
204,NaN,NaN,0.115760474531663
205,NaN,NaN,0.114005379038372
206,NaN,NaN,0.112864110324044
207,NaN,NaN,0.110974232343721
208,NaN,NaN,0.110218750142508
209,NaN,NaN,0.108978728926706
210,NaN,NaN,0.108452316719573
211,NaN,NaN,0.107137377362009
212,NaN,NaN,0.105011627244288
213,NaN,NaN,0.10462000425278
214,NaN,NaN,0.10283609940249
215,NaN,NaN,0.101903311303841
216,NaN,NaN,0.10159077382264
217,NaN,NaN,0.100288247774159
218,NaN,NaN,0.0998826844679545
219,NaN,NaN,0.0992673472995037
220,NaN,NaN,0.0982199775576094
221,NaN,NaN,0.0976531898632733
222,NaN,NaN,0.0955003532350684
223,NaN,NaN,0.0938953688231824
224,NaN,NaN,0.0926329659535789
225,NaN,NaN,0.0924267802139089
226,NaN,NaN,0.091465484449222
227,NaN,NaN,0.0906989035628438
228,NaN,NaN,0.0891204554860204
229,NaN,NaN,0.0877635161869823
230,NaN,NaN,0.0864680047952685
231,NaN,NaN,0.0861508157333886
232,NaN,NaN,0.0859086275695533
233,NaN,NaN,0.0858413443853251
234,NaN,NaN,0.0827827784347284
235,NaN,NaN,0.0824157010990416
236,NaN,NaN,0.0801190490264989
237,NaN,NaN,0.0798599594726947
238,NaN,NaN,0.0791459803055846
239,NaN,NaN,0.0781000839709641
240,NaN,NaN,0.0778279619284027
241,NaN,NaN,0.0765693803024097
242,NaN,NaN,0.0760999600996177
243,NaN,NaN,0.0758192798280165
244,NaN,NaN,0.0738627383649533
245,NaN,NaN,0.0736197641925268
246,NaN,NaN,0.0718306792945146
247,NaN,NaN,0.0711477191972913
248,NaN,NaN,0.0696036458823765
249,NaN,NaN,0.0691707201974028
250,NaN,NaN,0.0689885202312258
251,NaN,NaN,0.0681897836199977
252,NaN,NaN,0.0669410290496163
253,NaN,NaN,0.066772221496185
254,NaN,NaN,0.0658529695328734
255,NaN,NaN,0.0648323993820984
256,NaN,NaN,0.063759525509894
257,NaN,NaN,0.0636206757591015
258,NaN,NaN,0.0615108933887495
259,NaN,NaN,0.0609371551258862
260,NaN,NaN,0.0600173877404193
261,NaN,NaN,0.059874950675337
262,NaN,NaN,0.0570918330406635
263,NaN,NaN,0.0566814168212818
264,NaN,NaN,0.0559568221676501
265,NaN,NaN,0.0551205255219107
266,NaN,NaN,0.0543817203860028
267,NaN,NaN,0.052991885130908
268,NaN,NaN,0.0519809746817314
269,NaN,NaN,0.0511781139085346
270,NaN,NaN,0.0502225944784472
271,NaN,NaN,0.0499458104302514
272,NaN,NaN,0.0491724030946949
273,NaN,NaN,0.0487971445868973
274,NaN,NaN,0.0473069291088239
275,NaN,NaN,0.0468841110371935
276,NaN,NaN,0.046116950629647
277,NaN,NaN,0.0454019348606155
278,NaN,NaN,0.0448337980606264
279,NaN,NaN,0.0425622178128136
280,NaN,NaN,0.0423077651410714
281,NaN,NaN,0.0406839476637457
282,NaN,NaN,0.0405568310813533
283,NaN,NaN,0.0387578508852215
284,NaN,NaN,0.037644820218289
285,NaN,NaN,0.0370279769603061
286,NaN,NaN,0.0361425587412041
287,NaN,NaN,0.0359365996885006
288,NaN,NaN,0.0348143936410592
289,NaN,NaN,0.0342930901011306
290,NaN,NaN,0.0333692157340614
291,NaN,NaN,0.0319025150643904
292,NaN,NaN,0.0305140515376856
293,NaN,NaN,0.0295677443906463
294,NaN,NaN,0.0272536652034645
295,NaN,NaN,0.0269766010585015
296,NaN,NaN,0.0245780251882205
297,NaN,NaN,0.0217657758160784
298,NaN,NaN,0.0207073469452631
299,NaN,NaN,0.0194415648576101
300,NaN,NaN,0.0157811684466467
301,NaN,NaN,1.81204543972725e-06


==> greedy_compare_RB_BT.dat <==
N,RB,RBBT
1,9.41531395925363,0.00732215450569052
2,8.09465904527104,0.00636982527400122
3,7.69264396908818,0.00528901470981098
4,7.2682664521358,0.00525972935744655
5,7.06426303748038,0.00491292645221379
6,6.62458895876215,0.00459499749196691
7,6.34331484310624,0.00425894478766576
8,6.18573668819175,0.00403053791569181
9,6.00589560188861,0.00386250380866999
10,5.88527928183239,0.00350115855295496
11,5.60589503418498,0.00345020220910096
12,5.39781464942035,0.0032522638404231
13,5.23059109062995,0.00317990484937175
14,4.95315782523328,0.00286877764208679
15,4.87879596366986,0.00269672239512168
16,4.70903956109175,0.00259058300442622
17,4.45535650023562,0.00252479733363265
18,4.31392789110573,0.00250647092585107
19,4.12668754723096,0.00244412119315273
20,4.00979978305239,0.00233925459369462
21,3.86763019629049,0.00220100577320327
22,3.75122480390111,0.00217942356895756
23,3.58258272918527,0.00214651525970622
24,3.52226342499039,0.00214483896053344
25,3.43128541794415,0.00213481664421688
26,3.15346942188201,0.00206077902718951
27,2.96936550223126,0.0020225648775018
28,2.94917345738673,0.00195199032719181
29,2.84454076157704,0.00192186781175796
30,2.77825579258997,0.00190055344825473
31,2.63448720878834,0.00181466183169882
32,2.60028393294898,0.00177410604824894
33,2.48675197759479,0.00174850888820746
34,2.34773952926802,0.00173276408353134
35,2.26779222837958,0.00166566438152241
36,2.19295646367666,0.00162481827518509
37,2.1345044584047,0.00161420086654498
38,2.02524933385341,0.00158965204602987
39,2.00418602813857,0.00155714781609873
40,1.96901890781553,0.00154935894961274
41,1.92363723781005,0.00151800499796092
42,1.82748397955994,0.00148499867654242
43,1.71758692985398,0.00147115812694119
44,1.61289954581984,0.00143646146349448
45,1.5891166548971,0.00142046818220114
46,1.55465489486713,0.00136684111377757
47,1.46615430974325,0.00134725556912515
48,1.4354037165259,0.00134018824789344
49,1.39758831372556,0.00133191793503394
50,1.28037381711446,0.00130875461567543
51,1.24915085823931,0.00130771228419492
52,1.1936417474361,0.00126151181546359
53,1.17821425907493,0.00124233326729881
54,1.16700819777085,0.00122444304592405
55,1.13167752712376,0.00120765104525505
56,1.08805361476715,0.0011864099374539
57,1.08365152691284,0.00117039125652912
58,1.04839972201422,0.00116556383583359
59,1.01484873174447,0.00114303106699626
60,0.981252853020741,0.00113537865272883
61,0.976931629356856,0.00112058481169741
62,0.957916834676589,0.00110905055035388
63,0.931076995247886,0.00110503196502106
64,0.925110409365933,0.00107776075620966
65,0.913116104252684,0.00107221920178403
66,0.898578030684147,0.00105942853871759
67,0.848580200777938,0.00105119079374124
68,0.825436783974056,0.00103511878928169
69,0.802274359737678,0.00102926155597701
70,0.800633940803958,0.00101959541598641
71,0.788902048539355,0.00101936559910804
72,0.777322098414451,0.000984956874296248
73,0.773751446751293,0.000980675183128256
74,0.751214117429011,0.000955701638671394
75,0.727486192293163,0.000952285749649666
76,0.701269577141201,0.000936118937470276
77,0.69365250106331,0.000925388242125371
78,0.67375880116533,0.000915065436670129
79,0.662436427764818,0.000904481170533144
80,0.652199192831097,0.000897676543543169
81,0.637023156044213,0.000896037786157973
82,0.623159191879068,0.000879919805284642
83,0.614175245628445,0.000865718084141362
84,0.593776255962198,0.00085232592798535
85,0.579491181632614,0.000850782027675303
86,0.575006564796265,0.000841522328876447
87,0.564497700215561,0.000833402379848753
88,0.559630793679198,0.000812499298460666
89,0.557107131427586,0.000809828378048789
90,0.551149901009445,0.000798773275307027
91,0.531390145131749,0.000784183202729651
92,0.513940796671194,0.000781812548889367
93,0.498029718111107,0.000769537634480203
94,0.494151826238973,0.000756354485141946
95,0.489170071951536,0.000754786941709389
96,0.476116016550411,0.000746070500004419
97,0.471770767081903,0.000741446359578457
98,0.467337462442654,0.000729020205329312
99,0.462530464249779,0.000725661538873046
100,0.455519730171036,0.00071633161627703
101,0.44798629632137,0.000708361597270969
102,0.441449171191881,0.000704082060339058
103,0.433400091486518,0.000702471016564167
104,0.42835039706352,0.00068463789323073
105,0.411866343214357,0.000680707785017741
106,0.40563235489754,0.000672226295341586
107,0.401672303888843,0.000664389421712183
108,0.394654440203107,0.000663390410063706
109,0.392009406016202,0.000656212828519667
110,0.380456898042611,0.00065548421661064
111,0.37573330245409,0.000650917096392995
112,0.366687187346943,0.000636475226347772
113,0.360499825475955,0.000631321565582896
114,0.358503839183377,0.000629515286492459
115,0.353736424187839,0.000626209464017942
116,0.348274960378521,0.000620155472333834
117,0.338258392379892,0.000615987394860359
118,0.333283723406259,0.000610632487488813
119,0.331634356283764,0.000609115630262852
120,0.32543879649901,0.000605637765784105
121,0.319451904501876,0.000596731655159524
122,0.315550653661858,0.000589239770187886
123,0.305713926194397,0.000579477253303913
124,0.301896072167336,0.000576091729969617
125,0.301665537523138,0.000573005614463146
126,0.296807730867906,0.000561261673892308
127,0.295787528138388,0.000558016939085002
128,0.289426185099275,0.000556951358554993
129,0.283749497597413,0.000550035548484493
130,0.280543245487112,0.000548379691952956
131,0.278267720110992,0.000540236341437008
132,0.273802667762736,0.000537461662181495
133,0.273356113504531,0.000536553133489988
134,0.271447940168905,0.000531797683095036
135,0.267895329517771,0.000523284966984614
136,0.265659056058834,0.000518927546317319
137,0.263995855404526,0.000514782934922045
138,0.256474074928921,0.000506476238831659
139,0.253064222833807,0.000500823739464743
140,0.249384275826357,0.000500695755732679
141,0.241314718160893,0.000495658668891582
142,0.238872296516786,0.000494349233690753
143,0.237881361443437,0.000494149596381171
144,0.234492601386568,0.000486621674915524
145,0.233173298755831,0.000482444992279486
146,0.227920333101472,0.000480623194986135
147,0.225757715560055,0.000475609550033959
148,0.222155674838671,0.000474762028521439
149,0.220576834908087,0.000472871818383223
150,0.213682708572696,0.00046856138013335
151,0.212216512210829,0.000460169740240602
152,0.211483689185861,0.0004556529421659
153,0.209919137063195,0.000449076529684637
154,0.207185963764707,0.000447851441073465
155,0.204998692620026,0.000441681285072504
156,0.200697844665632,0.000440781442351739
157,0.19978148173345,0.000437345055512249
158,0.195073851034757,0.000435667589725086
159,0.192674139479005,0.000431237236168272
160,0.190486771778218,0.000420542078479247
161,0.189557546361091,0.000418780082590438
162,0.185339893268284,0.000416065215000612
163,0.183174683207374,0.000408449394560444
164,0.182400855142807,0.000405090841518047
165,0.180579353161584,0.000401253302591461
166,0.177940010431989,0.000397249138314989
167,0.176300885184983,0.000393117918087157
168,0.173267666193076,0.000392821350194356
169,0.172188387204717,0.000390317319389115
170,0.171947789295176,0.000385439924665357
171,0.170105471279952,0.000384435191568142
172,0.168045884135714,0.000381761624308088
173,0.166109472274681,0.000378490332537567
174,0.163672075261754,0.000377089841153052
175,0.163526052923667,0.000370822984399956
176,0.162522292645329,0.00036945665339358
177,0.160285254148293,0.000366261890360275
178,0.157399501104276,0.000360240181746423
179,0.155744569895556,0.000356694468006122
180,0.153310668884008,0.000351702896214014
181,0.151689980430138,0.000351274156953174
182,0.150249666848576,0.000349285398096769
183,0.149302333873401,0.000343026766902501
184,0.147636941384309,0.00034191713488232
185,0.146882766911097,0.000340757252240707
186,0.145185576486472,0.000339357558755558
187,0.143245933203331,0.00033703413340813
188,0.140144484004608,0.00033525235223213
189,0.137711660524663,0.000327697740959461
190,0.13640370120147,0.000325373093352903
191,0.135507882894809,0.000324301300704403
192,0.131661433497994,0.000319949621446602
193,0.130184811193924,0.000317976758566549
194,0.128573743609428,0.000316662875988632
195,0.127934656159199,0.000314419121598266
196,0.124861254066994,0.000310853093523973
197,0.1242689280904,0.000306164973552249
198,0.122394375746465,0.000303291405213607
199,0.121736242208329,0.000302161408685641
200,0.120651235682461,0.000299660214927352
201,0.120194010870924,0.000297667042186141
202,0.119527769592709,0.000295594809584467
203,0.1172591280863,0.000289810049699155
204,0.115760474531663,0.00028959734609828
205,0.114005379038372,0.000285913338424285
206,0.112864110324044,0.000282978003161063
207,0.110974232343721,0.000282625499866805
208,0.110218750142508,0.000278832604820366
209,0.108978728926706,0.000277715858014809
210,0.108452316719573,0.000275011808505312
211,0.107137377362009,0.000274500268977523
212,0.105011627244288,0.000271802420632773
213,0.10462000425278,0.000270523597342271
214,0.10283609940249,0.000268452777477599
215,0.101903311303841,0.000261934861786511
216,0.10159077382264,0.000258637263551434
217,0.100288247774159,0.000255322578870613
218,0.0998826844679545,0.000252316124569538
219,0.0992673472995037,0.000250208314245042
220,0.0982199775576094,0.000249043183863467
221,0.0976531898632733,0.000247875411967731
222,0.0955003532350684,0.000245465897235556
223,0.0938953688231824,0.000243492914298307
224,0.0926329659535789,0.000239463878193504
225,0.0924267802139089,0.000238178350168979
226,0.091465484449222,0.000235823287356891
227,0.0906989035628438,0.000231636927883369
228,0.0891204554860204,0.000230654820507451
229,0.0877635161869823,0.00023013669866328
230,0.0864680047952685,0.000228995654774181
231,0.0861508157333886,0.000228529647000306
232,0.0859086275695533,0.000224003078277677
233,0.0858413443853251,0.000218332823585526
234,0.0827827784347284,0.000217837491090208
235,0.0824157010990416,0.000214656200429006
236,0.0801190490264989,0.000212753692737993
237,0.0798599594726947,0.000210351034079248
238,0.0791459803055846,0.000208885483332062
239,0.0781000839709641,0.000207910128165581
240,0.0778279619284027,0.000205426021356194
241,0.0765693803024097,0.000201922680042671
242,0.0760999600996177,0.00020097368865079
243,0.0758192798280165,0.000200336275126475
244,0.0738627383649533,0.000198287410717038
245,0.0736197641925268,0.000196591512988401
246,0.0718306792945146,0.000193065163941256
247,0.0711477191972913,0.000191085671244071
248,0.0696036458823765,0.00018890906692096
249,0.0691707201974028,0.000187458541425297
250,0.0689885202312258,0.000186838361743738
251,0.0681897836199977,0.000182792369287211
252,0.0669410290496163,0.000180411580329854
253,0.066772221496185,0.000177793530945484
254,0.0658529695328734,0.000175185571391202
255,0.0648323993820984,0.000171991805294782
256,0.063759525509894,0.000170816778852125
257,0.0636206757591015,0.000168253736091691
258,0.0615108933887495,0.00016594214943699
259,0.0609371551258862,0.000162681168272394
260,0.0600173877404193,0.000161501640626501
261,0.059874950675337,0.000158845686829279
262,0.0570918330406635,0.000156187052610693
263,0.0566814168212818,0.000155627394403219
264,0.0559568221676501,0.000153766502728981
265,0.0551205255219107,0.000152600819125443
266,0.0543817203860028,0.000149372975506831
267,0.052991885130908,0.000147066419195026
268,0.0519809746817314,0.000142735702302974
269,0.0511781139085346,0.00014171480136783
270,0.0502225944784472,0.000140610951475125
271,0.0499458104302514,0.000139495696239553
272,0.0491724030946949,0.000134557473040081
273,0.0487971445868973,0.000133204391158592
274,0.0473069291088239,0.000129925217872553
275,0.0468841110371935,0.000128155233369397
276,0.046116950629647,0.000125351890302233
277,0.0454019348606155,0.000122824487605077
278,0.0448337980606264,0.000122310771743048
279,0.0425622178128136,0.000121930151126895
280,0.0423077651410714,0.000118467869709051
281,0.0406839476637457,0.00011675947261038
282,0.0405568310813533,0.000113635709887417
283,0.0387578508852215,0.000107434752994043
284,0.037644820218289,0.000106920690198296
285,0.0370279769603061,0.000104905286318334
286,0.0361425587412041,0.000103795697916125
287,0.0359365996885006,0.000100000315065946
288,0.0348143936410592,9.71221787630788e-05
289,0.0342930901011306,9.46781376823833e-05
290,0.0333692157340614,8.88537144241584e-05
291,0.0319025150643904,8.40188098471789e-05
292,0.0305140515376856,8.21268764937496e-05
293,0.0295677443906463,7.91178191223735e-05
294,0.0272536652034645,7.7185197063936e-05
295,0.0269766010585015,7.32975199767939e-05
296,0.0245780251882205,7.19208827313298e-05
297,0.0217657758160784,7.0366577458533e-05
298,0.0207073469452631,5.85073133705117e-05
299,0.0194415648576101,5.58911394161617e-05
300,0.0157811684466467,4.8821290805495e-05
301,1.81204543972725e-06,1.47374466584997e-09


==> ode_smooth.dat <==
t,I,Vc,Vl,Vr
0,5,3.06161699786838e-16,3.06161699786838e-16,5
5.05964425626941e-06,4.999999999872,2.52982212810056e-05,-2.52981574328064e-05,4.999999999872
1.51789327688082e-05,4.999999999104,7.58946638346328e-05,-7.5894344142021e-05,4.999999999104
3.54175097938858e-05,4.99999999552003,0.000177087548869353,-0.000177086206109357,4.99999999552003
7.58946638440411e-05,4.99999998016025,0.000379473318317072,-0.000379467883407363,4.99999998016025
0.000156848971944352,4.99999991667402,0.000784244852073028,-0.000784223049443712,4.99999991667402
0.000318757588144973,4.99999965864015,0.00159378787780703,-0.001593700611355,4.99999965864015
0.000642574820546215,4.99999861836935,0.00321287359241743,-0.00321252452716319,4.99999861836935
0.0012902092853487,4.99999444135599,0.00645104231646041,-0.00644964650833863,4.99999444135599
0.00258547821495367,4.99997770417722,0.0129273580853987,-0.0129217789332172,4.99997770417722
0.00388074714455863,4.99995258389286,0.0194036413168132,-0.0193938755048142,4.99995258389286
0.00647128500376857,4.99986883300357,0.0323559908197928,-0.0323295368922403,4.99986883300357
0.00906182286297851,4.99975157256763,0.0453080365551736,-0.0452648995346618,4.99975157256763
0.0142428985813984,4.99938319479996,0.0712102194328281,-0.0711006338619155,4.99938319479996
0.0189058667279763,4.99894321166251,0.0945201323953622,-0.0943568824872672,4.99894321166251
0.028231803021132,4.99763057683584,0.141127716771661,-0.140750996512227,4.99763057683584
0.0354422930907553,4.99635683866071,0.177153898141118,-0.176650707903964,4.99635683866071
0.0440385752467554,4.99447076011915,0.220087778014994,-0.219406309301692,4.99447076011915
0.0526348574027555,4.99221729523858,0.263002286468929,-0.262144126923266,4.99221729523858
0.0627854954972464,4.98904480492019,0.313644274720874,-0.312540974159192,4.98904480492019
0.0729361335917374,4.98536110366565,0.364248871054536,-0.36290341752402,4.98536110366565
0.0844960091869262,4.98050404472456,0.421822878212887,-0.420165329729913,4.98050404472456
0.0960558847821151,4.97498572838959,0.47933309432091,-0.477368142029344,4.97498572838959
0.108872651556257,4.96805611804977,0.543007510906802,-0.540667585041843,4.96805611804977
0.121689418330398,4.96031639860034,0.606582729313613,-0.60387456414115,4.96031639860034
0.135619606385788,4.95094958270824,0.67555038805349,-0.672411302334878,4.95094958270824
0.149549794441177,4.94062991346957,0.744374291860203,-0.740813347073142,4.94062991346957
0.164463336795769,4.9284927274845,0.817875576895842,-0.813836558510981,4.9284927274845
0.179376879150361,4.91526927466945,0.891179653407851,-0.886674171745334,4.91526927466945
0.195158726119271,4.90006360935428,0.968511707428604,-0.963490860424927,4.90006360935428
0.210940573088181,4.88364949701083,1.04558471644022,-1.0400628250792,4.88364949701083
0.226722420057091,4.86603112442565,1.12237967499186,-1.11636949844257,4.86603112442565
0.25828611399491,4.82798205659042,1.27526162949395,-1.26909604963996,4.82798205659042
0.286693438538948,4.78988788464263,1.41182398970495,-1.40579263823232,4.78988788464263
0.315100763082986,4.74799796209262,1.54726338913768,-1.54142632415942,4.74799796209262
0.343508087627023,4.70229677620713,1.68146296936465,-1.67586417648819,4.70229677620713
0.400322736715099,4.59960112471854,1.94555911181522,-1.94048409670278,4.59960112471854
0.457137385803174,4.48208495371339,2.20335654851753,-2.19884189673979,4.48208495371339
0.51395203489125,4.35011094045119,2.45405571180225,-2.45012398430773,4.35011094045119
0.570766683979325,4.20409861755483,2.69685835802252,-2.69352148028259,4.20409861755483
0.684395982155476,3.87175886627759,3.15598511404787,-3.15373892665648,3.87175886627759
0.798025280331626,3.48933299333523,3.57469660750068,-3.57343140493804,3.48933299333523
0.911654578507777,3.06176261649926,3.94743865894502,-3.94700513034653,3.06176261649926
1.02528387668393,2.59457508946541,4.26931955458979,-4.26961759588436,2.59457508946541
1.13891317486008,2.09380928131087,4.5361550674557,-4.53705162867956,2.09380928131087
1.36617177121238,1.0175533884448,4.89148448507426,-4.89303920901579,1.0175533884448
1.59343036756468,-0.11151315253927,4.99506527109746,-4.99673217623789,-0.11151315253927
1.71438288169334,-0.713677978494127,4.94514486591169,-4.9469351533715,-0.713677978494127
1.83533539582199,-1.30533061539749,4.82289658013923,-4.82487573145047,-1.30533061539749
1.95628790995065,-1.8779292802562,4.63013715001143,-4.63228066737064,-1.8779292802562
2.0772404240793,-2.42314156108627,4.36969630359978,-4.37191376067024,-2.42314156108627
2.31914545233661,-3.40022980411519,3.66178545684941,-3.6637052436509,-3.40022980411519
2.56105048059392,-4.17946150621728,2.74022450755644,-2.74161182917062,-4.17946150621728
2.80295550885123,-4.71510014116377,1.6586269535479,-1.65951871082375,-4.71510014116377
3.04486053710854,-4.9757796893362,0.480059855233841,-0.480921345055509,-4.9757796893362
3.21135487959857,-4.98675205442054,-0.351423532908945,0.350336872542779,-4.98675205442054
3.37784922208861,-4.85970078235695,-1.1730566927362,1.17164899996071,-4.85970078235695
3.52769413032964,-4.63030184044034,-1.88541531619747,1.88379608948716,-4.63030184044034
3.67753903857067,-4.29718299229044,-2.55558106668668,2.55382559314224,-4.29718299229044
3.82738394681171,-3.86776992175559,-3.16853626438955,3.16672155886444,-3.86776992175559
3.97722885505274,-3.35165741867428,-3.71052171404833,3.70864573311761,-3.35165741867428
4.12707376329377,-2.76040613028428,-4.16937526057183,4.16748006285809,-2.76040613028428
4.2769186715348,-2.10727334905184,-4.5348095204564,4.53288855010797,-2.10727334905184
4.42676357977584,-1.40689897709756,-4.79863544041828,4.79675656627531,-1.40689897709756
4.57660848801687,-0.675006553192795,-4.95492636805471,4.95311562094385,-0.675006553192795
4.7264533962579,0.071998789688744,-5.00018233055355,4.99852443064869,0.071998789688744
4.87629830449893,0.817396792227216,-4.93340657727204,4.93186877854807,0.817396792227216
5.02614321273997,1.54450452116143,-4.75610536894537,4.75479243664325,1.54450452116143
5.175988120981,2.23702476949126,-4.47224704390204,4.47102424209417,2.23702476949126
5.32583302922203,2.87943587497249,-4.08818344013341,4.08725597499082,2.87943587497249
5.47567793746306,3.45732941327407,-3.61251748035225,3.61158614639531,3.45732941327407
5.6255228457041,3.95778800711606,-3.05588876954147,3.05521286190067,3.95778800711606
5.77536775394513,4.36958260299176,-2.430764364215,2.43012368104325,4.36958260299176
5.92521266218616,4.68372898050436,-1.75134517771309,1.75066027453422,4.68372898050436
6.07505757042719,4.89288138799072,-1.03262555754729,1.03184324101429,4.89288138799072
6.22490247866823,4.99221422430898,-0.29061877180322,0.289930136169169,4.99221422430898
6.37474738690926,4.97955995338177,0.457981189037043,-0.458512879190261,4.97955995338177
6.50960780432619,4.87287672075606,1.1234113420057,-1.1239091767255,4.87287672075606
6.64446822174312,4.67783864472864,1.76846827432455,-1.76908170702908,4.67783864472864
6.77932863916005,4.39788301192083,2.38148102457233,-2.38223086613832,4.39788301192083
6.91418905657698,4.03802733436646,2.95133517895582,-2.95218718391999,4.03802733436646
7.04904947399391,3.60478229144552,3.46768138325745,-3.46854553844436,3.60478229144552
7.31877030882776,2.55022679668536,4.3035127575456,-4.30362600976658,2.55022679668536
7.58849114366162,1.31055198515964,4.82826408309893,-4.82698641547892,1.31055198515964
7.79117258249606,0.311669501873481,4.99357937969817,-4.9914115181504,0.311669501873481
7.93902232417034,-0.427012381093557,4.98500605054649,-4.98268476067699,-0.427012381093557
8.08687206584462,-1.15626567751853,4.86764834836037,-4.86530683858165,-1.15626567751853
8.23472180751891,-1.86035280357813,4.64418455070762,-4.64189915154893,-1.86035280357813
8.38257154919319,-2.52392016709341,4.31947780904426,-4.31712364774163,-2.52392016709341
8.53042129086747,-3.13243814083048,3.90056337566348,-3.8982554482647,-3.13243814083048
8.67827103254175,-3.67259302794323,3.39655782028082,-3.39425298797175,-3.67259302794323
8.82612077421603,-4.13260523049109,2.81846119011763,-2.81635833535858,-4.13260523049109
8.97397051589031,-4.50244685868603,2.17889635678052,-2.17688333089054,-4.50244685868603
9.1218202575646,-4.77406293394636,1.49182118481937,-1.49010428587295,-4.77406293394636
9.26966999923888,-4.94152240951569,0.772224794703046,-0.770614421130685,-4.94152240951569
9.41751974091316,-5.00146713265886,0.0358776921368562,-0.0342777919503567,-5.00146713265886
9.42252591635233,-5.00151375333178,0.0108392368262706,-0.00931263266469603,-5.00151375333178
9.42502900407191,-5.0015057788206,-0.00167997086812129,0.00318586964167236,-5.0015057788206
9.42728178301954,-5.00147325745395,-0.0129471845296229,0.0144361108678206,-5.00147325745395
9.42953456196716,-5.00141539207155,-0.0242142678332093,0.0256862229937606,-5.00141539207155
9.43404011986241,-5.0011984026645,-0.0467474567820459,0.0481603859259355,-5.0011984026645
9.43791386575388,-5.00093697073669,-0.0661198158259284,0.0674881458755296,-5.00093697073669
9.44566135753682,-5.00011524206237,-0.104858167577541,0.106063832959906,-5.00011524206237
9.45183035772165,-4.99927132647135,-0.135698673314593,0.136799410882087,-4.99927132647135
9.45951215175892,-4.99792674836338,-0.174091717208889,0.175034386687581,-4.99792674836338
9.4671939457962,-4.99628854518665,-0.212472176763791,0.21325788855863,-4.99628854518665
9.47650794956186,-4.99387114369734,-0.258985111401452,0.259544826277109,-4.99387114369734
9.48582195332753,-4.99102285145691,-0.305471517034459,0.305807503635338,-4.99102285145691
9.49662926743636,-4.98713860811107,-0.359369090476568,0.359408758432512,-4.98713860811107
9.50743658154518,-4.98267555957945,-0.413218430351312,0.412965560792796,-4.98267555957945
9.51958388994606,-4.97692918332389,-0.473674724030446,0.473057575055257,-4.97692918332389
9.53173119834693,-4.97045373751249,-0.534052358472275,0.533076595876581,-4.97045373751249
9.54506938609753,-4.96246629049758,-0.600242665560956,0.598840499493146,-4.96246629049758
9.55840757384813,-4.95360314402729,-0.666314754337954,0.664494055415953,-4.95360314402729
9.5727988108873,-4.94302342667421,-0.737450976161386,0.735149961346527,-4.94302342667421
9.58719004792646,-4.93142913598904,-0.808420341799267,0.805649344362889,-4.93142913598904
9.60251094358374,-4.91793951611106,-0.883767579974405,0.880472015457382,-4.91793951611106
9.61783183924102,-4.9033067815966,-0.958890631550866,0.95508349131771,-4.9033067815966
9.6331527348983,-4.8875344565851,-1.03377203698155,1.02946494541327,-4.8875344565851
9.66379452621285,-4.85332752971691,-1.18291662221511,1.17838608613378,-4.85332752971691
9.67988350167323,-4.83312588772709,-1.2606766660197,1.2556201629848,-4.83312588772709
9.69597247713362,-4.81168698437526,-1.33809177983436,1.33252135318458,-4.81168698437526
9.712061452594,-4.78901643278786,-1.41514214770086,1.40907366309446,-4.78901643278786
9.74423940351477,-4.74080299385376,-1.56833019230208,1.56210788733318,-4.74080299385376
9.77641735443554,-4.68796663119037,-1.71995898062024,1.71383891608957,-4.68796663119037
9.8085953053563,-4.63036831866727,-1.8698324197284,1.86398716315548,-4.63036831866727
9.87295120719784,-4.50096133361167,-2.16344211272281,2.15820361483181,-4.50096133361167
9.93730710903937,-4.35298877729619,-2.44807235603361,2.44352635027365,-4.35298877729619
10.0016630108809,-4.18701837370003,-2.7225886661149,2.7187767124658,-4.18701837370003
10.0660189127224,-4.00372024382583,-2.98586945415041,2.98281878616016,-4.00372024382583
10.1947307164055,-3.58803251326997,-3.47487007628558,3.47318520105246,-3.58803251326997
10.3234425200886,-3.11275932971542,-3.90680674585525,3.90630836466519,-3.11275932971542
10.4521543237717,-2.58577766157065,-4.2743045715991,4.27474589400129,-2.58577766157065
10.5808661274547,-2.0158285837993,-4.57115702966162,4.57237855495538,-2.0158285837993
10.7095779311378,-1.41236527984301,-4.79240248881776,4.79419399188094,-1.41236527984301
10.9670015385039,-0.144934543675769,-4.99439194761222,4.99648076401975,-0.144934543675769
11.1907435920874,0.967882805229293,-4.90208384641391,4.90386284777313,0.967882805229293
11.3921114403125,1.92957767368907,-4.60937126175651,4.61092704866048,1.92957767368907
11.5934792885376,2.81310018525478,-4.13016903436125,4.13160261672351,2.81310018525478
11.7948471367627,3.58284854161505,-3.48388940930684,3.48530159179604,3.58284854161505
11.9962149849878,4.20776585422186,-2.69666359951159,2.69797649811954,4.20776585422186
12.1975828332129,4.66257771927886,-1.80030823583435,1.80157837709553,4.66257771927886
12.398950681438,4.92886110043613,-0.831058373420576,0.832262798800938,4.92886110043613
12.5663706143592,4.99870064821767,0.00205944884636075,-0.000761673925972719,4.99870064821767


==> ode_square.dat <==
t,I,Vc,Vl,Vr
0,0.000347246334876425,-0.000347222220547616,4.99999997588567,0.000347246334876425
5.05964428067139e-06,0.000372544428148882,-0.000347220335605331,4.99997467590746,0.000372544428148882
1.51789328420142e-05,0.000423140102658236,-0.00034721605372853,4.99992407595107,0.000423140102658236
3.54175099646997e-05,0.000524329403534709,-0.000347205442047459,4.99982287603851,0.000524329403534709
7.58946642100709e-05,0.000726699812718763,-0.00034717602730705,4.99962047621459,0.000726699812718763
0.000156848972700813,0.0011314078608119,-0.000347084434966057,4.99921567657415,0.0011314078608119
0.000318757589682298,0.00194069287590654,-0.000346770220066533,4.99840607734416,0.00194069287590654
0.000642574823645267,0.00355873858185011,-0.000345617839182561,4.99678687925733,0.00355873858185011
0.000966392057608236,0.00517625996374105,-0.000343941676998829,4.99516768176681,0.00517625996374105
0.0012902092915712,0.00679325702179269,-0.000341741903300432,4.99354848493504,0.00679325702179269
0.00193784375949714,0.0100260277165264,-0.000336121123922654,4.9903100934074,0.0100260277165264
0.00258547822742308,0.0132568176354136,-0.00032852381610626,4.98707170621632,0.0132568176354136
0.00323311269534902,0.0164855491039578,-0.000318873640285856,4.98383332454417,0.0164855491039578
0.0045283816312009,0.0229367331447256,-0.000293318320452065,4.97735658517573,0.0229367331447256
0.00582365056705277,0.0293795453575016,-0.000259430272206786,4.97087988491418,0.0293795453575016
0.00841418843875653,0.0422400086231659,-0.000166666254820827,4.95792665763166,0.0422400086231659
0.0097094573746084,0.0486576610275926,-0.000107800862882144,4.95145013983529,0.0486576610275926
0.0122999952463122,0.0614678009989165,3.4825090829961e-05,4.93849737391025,0.0614678009989165
0.0126238124802751,0.0630667093700192,5.49876547570128e-05,4.93687830297522,0.0630667093700192
0.0127857210972566,0.0638659669666689,6.52633297387774e-05,4.93606876970359,0.0638659669666689
0.0128666754057473,0.0642655466162137,7.04497239658638e-05,4.93566400365982,0.0642655466162137
0.0130285840227288,0.0650646076129966,8.0919543486807e-05,4.93485447284352,0.0650646076129966
0.0130488225998515,0.0651644810218179,8.22373686107102e-05,4.93475328160957,0.0651644810218179
0.0130892997540969,0.0653642216956018,8.48790832466107e-05,4.93455089922115,0.0653642216956018
0.0130896159818644,0.0653657821371165,8.48997537219695e-05,4.93454931810916,0.0653657821371165
0.0130897740957482,0.0653665623577488,8.49100890830126e-05,4.93454852755317,0.0653665623577488
0.0130898531526901,0.0653669524680338,8.49152567943751e-05,4.93454813227517,0.0653669524680338
0.013089892681161,0.0653671475231684,8.49178406577666e-05,4.93454793463617,0.0653671475231684
0.0130899124453965,0.0653672450507338,8.49191325913899e-05,4.93454783581667,0.0653672450507338
0.0130899519738674,0.0653674401058567,8.49217164663468e-05,4.93454763817768,0.0653674401058567
0.0130899569149263,0.065367464487747,8.49220394508368e-05,4.9345476134728,0.065367464487747
0.013089966797044,0.065367513251527,8.49226854202988e-05,4.93454756406305,0.065367513251527
0.0130899680323088,0.0653675193469995,8.49227661664891e-05,4.93454755788683,0.0653675193469995
0.0130899686499411,0.0653675223947357,8.49228065395861e-05,4.93454755479872,0.0653675223947357
0.0130899689587573,0.0653675239186039,8.49228267261351e-05,4.93454755325467,0.0653675239186039
0.0130899691131654,0.0653675246805379,8.49228368194098e-05,4.93454755248264,0.0653675246805379
0.0130899691903694,0.065367525061505,8.49228418660472e-05,4.93454755209663,0.065367525061505
0.0130899693447775,0.065367525823439,8.4922851959322e-05,4.9345475513246,0.065367525823439
0.0130899693640785,0.0653675259186808,8.49228532209813e-05,4.9345475512281,0.0653675259186808
0.013089969373729,0.0653675259663017,8.4922853851811e-05,4.93454755117985,0.0653675259663017
0.0130899693785543,0.0653675259901121,8.49228541672259e-05,4.93454755115572,0.0653675259901121
0.0130899693882048,0.065367526037733,8.49228547980556e-05,4.93454755110747,0.065367526037733
0.0130899693894111,0.0653675260436856,8.49228548769093e-05,4.93454755110144,0.0653675260436856
0.0130899693895619,0.0653675260444297,8.4922854886766e-05,4.93454755110068,0.0653675260444297
0.0130899693898635,0.0653675260459179,8.49228549064794e-05,4.93454755109918,0.0653675260459179
0.0130899693899012,0.0653675260461039,8.49228549089436e-05,4.93454755109899,0.0653675260461039
0.01308996938992,0.0653675260461969,8.49228549101757e-05,4.93454755109889,0.0653675260461969
0.0130899693899295,0.0653675260462434,8.49228549107918e-05,4.93454755109885,0.0653675260462434
0.0130899693899483,0.0653675260463365,8.4922854912024e-05,4.93454755109875,0.0653675260463365
0.0130899693899507,0.0653675260463481,8.4922854912178e-05,4.93454755109874,0.0653675260463481
0.0130899693899554,0.0653675260463713,8.49228549124859e-05,4.93454755109872,0.0653675260463713
0.013089969389956,0.0653675260463742,8.49228549125245e-05,4.93454755109871,0.0653675260463742
0.0130899693899571,0.06536752604638,8.49228549126015e-05,4.93454755109871,0.06536752604638
0.0130899693899573,0.0653675260463807,8.49228549126112e-05,4.93454755109871,0.0653675260463807
0.0130899693899574,0.0653675260463811,8.49228549126159e-05,4.93454755109871,0.0653675260463811
0.0130899693899574,0.0653675260463813,8.4922854912619e-05,4.93454755109871,0.0653675260463813
0.0130899693899575,0.0653675260463816,8.4922854912622e-05,4.93454755109871,0.0653675260463816


==> uwf_smooth.dat <==
t,I,Vc,Vl,Vr
0.0628318530717959,4.74352687904824,0.590911756376379,-3.16395695465221,4.65593882893057
0.188495559215388,4.55861089735471,1.21751054307001,-0.840448599126281,4.89320807852254
0.314159265358979,4.40721813091177,1.78828431868945,-1.50302859948911,4.35639315918953
0.439822971502571,4.18734390522543,2.32803142772762,-2.01078355355243,4.19295251472318
0.565486677646163,3.90113627740669,2.83630687131354,-2.53565147546773,3.89149224020052
0.691150383789754,3.55194279975197,3.30403557067399,-3.01569456190111,3.54146109868672
0.816814089933346,3.14503559273101,3.72384935882864,-3.45214449312321,3.13117947886705
0.942477796076938,2.68653607228137,4.08885667102583,-3.83579123489535,2.67004462041559
1.06814150222053,2.18346667482061,4.39304470964731,-4.16045752864107,2.16450423600693
1.19380520836412,1.64360528272104,4.63132827608543,-4.42051721973029,1.62249405039085
1.31946891450771,1.07536389095244,4.79964715961645,-4.61147891841451,1.05243803030881
1.4451326206513,0.48765010633522,4.89503454319202,-4.7299641537814,0.463277218523463
1.5707963267949,-0.110277996395244,4.91566990128562,-4.77377953268876,-0.135707977243476
1.69646003293849,-0.708962862173357,4.86091275551539,-4.74194805136496,-0.735042985930346
1.82212373908208,-1.2989015234775,4.73131728621908,-4.63472473342123,-1.32521457300148
1.94778744522567,-1.87070030601845,4.52862747436071,-4.45359152938356,-1.89682547393025
2.07345115136926,-2.41522766049008,4.25575288492125,-4.20123257027917,-2.44074731504014
2.19911485751286,-2.92376266072272,3.9167254920225,-3.88149005977609,-2.94826904243691
2.32477856365645,-3.3881367834346,3.516638255352,-3.49930160498862,-3.41123853633505
2.45044226980004,-3.80086669980652,3.06156644917503,-3.06062003417615,-3.82219513206199
2.57610597594363,-4.15527595884638,2.55847302112677,-2.57231702923979,-4.17449093427932
2.70176968208722,-4.4456036252229,2.01509951255756,-2.04207214994802,-4.46239899255546
2.82743338823081,-4.66709814688219,1.43984430177044,-1.47824905246912,-4.68120662101634
2.95309709437441,-4.81609496695072,0.841630132442081,-0.889760901484141,-4.82729238523292
3.078760800518,-4.89007665638971,0.229763058783102,-0.285927140301181,-4.89818554268439
3.20442450666159,-4.88771462445209,-0.386214926018441,0.323676085605875,-4.89260700477223
3.33008821280518,-4.80889175879682,-0.99667721285874,0.929369461325577,-4.81049118404171
3.45575191894877,-4.6547056514893,-1.59206542520399,1.52152554386156,-4.65298839534214
3.58141562509236,-4.42745237629337,-2.1630413447252,2.09072284552952,-4.42244778933481
3.70707933123596,-4.1305910917848,-2.70063548256356,2.62789651252971,-4.12238110618489
3.83274303737955,-3.76869004905167,-3.19638992007899,3.12448320983816,-3.75740784160355
3.95840674352314,-3.34735487733222,-3.64249313597805,3.57255791892662,-3.33318271187784
4.08407044966673,-2.87314030127245,-4.03190466590478,3.96496048601952,-2.85630658453658
4.20973415581032,-2.353446705183,-4.35846760381186,4.29540992354207,-2.33422230247668
4.33539786195391,-1.79640319865984,-4.61700714908773,4.55860466349923,-1.77509706764315
4.46106156809751,-1.21073905048185,-4.80341362637721,4.75030718565692,-1.18769326200396
4.5867252742411,-0.605645540497019,-4.91470865274552,4.86741169204469,-0.581229765294882
4.71238898038469,0.00936957056875087,-4.94909339535486,4.90799376855035,0.0347640219918475
4.83805268652828,0.624632638140763,-4.90597814788569,4.87134125999927,0.65059912794625
4.96371639267187,1.23045740379762,-4.78599275102022,4.75796588261455,1.25658053132217
5.08938009881546,1.81729850365043,-4.59097768671063,4.56959540246787,1.84316081760026
5.21504380495906,2.37590277826167,-4.32395598286242,4.30914651566886,2.40109152965388
5.34070751110265,2.89745598352362,-3.98908636962352,3.98067887078184,2.92156981155959
5.46637121724624,3.3737225760656,-3.59159842587384,3.58933097152122,3.39637801992343
5.59203492338983,3.7971763576061,-3.13771074006373,3.1412389834905,3.818014089609
5.71769862953342,4.16111990843516,-2.63453337875081,2.64343973811417,4.17981058815668
5.84336233567702,4.45979091858585,-2.08995620479006,2.10375947574091,4.4760405731278
5.96902604182061,4.68845373339755,-1.512524811228,1.53069009427027,4.70200857623882
6.0946897479642,4.84347466479079,-0.911306033010254,0.933254866056984,4.85412527414618
6.22035345410779,4.92237987694918,-0.295745163551755,0.32086575120027,4.92996466436916
6.34601716025138,4.92389493117205,0.324482865551558,-0.296825432956632,4.9283028420065
6.47168086639497,4.84796536505352,0.93962598792635,-0.910079630268534,4.84913776423466
6.59734457253857,4.69575798128252,1.54000877699671,-1.50922453749271,4.69368969047131
6.72300827868216,4.46964282649964,2.11618505974444,-2.08480753384944,4.46438229179818
6.84867198482575,4.17315614597917,2.65908695610084,-2.62774513072327,4.164804728941
6.97433569096934,3.81094490061456,3.16016798700421,-3.12946657960458,3.79965529897809
7.09999939711293,3.38869372402557,3.61153798800623,-3.5820493694223,3.37466754225165
7.22566310325652,2.91303547499102,4.00608769492134,-3.97834447322573,2.89651997809389
7.35132680940012,2.39144679946609,4.33760103133069,-4.31208936669984,2.37273089658833
7.47699051554371,1.83213035308534,4.6008533221855,-4.57800703467196,1.81153986958841
7.6026542216873,1.24388554556282,4.79169388023382,-4.77188940352994,1.22177785389782
7.72831792783089,0.635969849454936,4.90711165898686,-4.89066388381978,0.61272793957399
7.85398163397448,0.0179528645088851,4.94528293355427,-4.93244197433615,-0.00602105608285264
7.97964534011808,-0.600434557063915,4.90560025466917,-4.89654916254718,-0.624725835470627
8.10530904626167,-1.20945374136444,4.78868221711876,-4.78353565173307,-1.23364231890227
8.23097275240526,-1.79951175657231,4.5963638869056,-4.59516774810283,-1.82317936592406
8.35663645854885,-2.36131268487938,4.33166803701505,-4.33440004660723,-2.38405009139102
8.48230016469244,-2.88600421429955,3.99875764481807,-4.0053288573711,-2.90741838613291
8.60796387083603,-3.3653172363055,3.6028704001178,-3.61312761084263,-3.38503832796228
8.73362757697963,-3.79169624601513,3.15023625697294,-3.16396526422884,-3.8093842812319
8.85929128312322,-4.15841848719977,2.64797933022119,-2.66490900006901,-4.17376963036294
8.98495498926681,-4.45969996240861,2.10400568484951,-2.12381275566104,-4.4724522724129
9.1106186954104,-4.69078663618297,1.52687878911504,-1.54919334558905,-4.70072520299385
9.23628240155399,-4.84802939338933,0.925684597097533,-0.950096135278557,-4.85499076538386
9.36194610769758,-4.92894157143014,0.309888390078449,-0.33595238824304,-4.93281739077876
9.48760981384117,-4.93223816043854,-0.31081436377927,0.283569459117129,-4.93297793423235
9.61327351998477,-4.8578560551832,-0.926650777594075,0.898716245714358,-4.85546900156534
9.73893722612836,-4.70695504171397,-1.52792453071531,1.49980384905226,-4.70151096279701
9.86460093227195,-4.48189950605812,-2.10516864028835,2.07736983523256,-4.47352865272975
9.99026463841554,-4.18622115670253,-2.6492946085368,2.62232258527135,-4.17511306437908
10.1159283445591,-3.82456335237995,-3.15173559221751,3.12608454331673,-3.81096464117563
10.2415920507027,-3.40260791706409,-3.60458133523497,3.58072732556787,-3.38681906453204
10.3672557568463,-2.92698560049712,-4.00070273561625,3.97909655763006,-2.9093567098736
10.4929194629899,-2.4051716006399,-4.33386408188967,4.31492447065473,-2.38609720223298
10.6185831691335,-1.84536780008915,-4.59882118879255,4.58292848041836,-1.8252807378172
10.7442468752771,-1.25637357801046,-4.79140388508433,4.77889419502321,-1.23573804745609
10.8699105814207,-0.647447239168258,-4.90858155350574,4.89974154478512,-0.626751055066485
10.9955742875643,-0.028160249471282,-4.94851069089212,4.94357298709118,-0.00790644293159248
11.1212379937079,0.591753419926742,-4.91056373986734,4.90970306350711,0.611055613156881
11.2469016998515,1.20255045872339,-4.79533874326709,4.79866866767651,1.22039488143481
11.3725654059951,1.79463148669745,-4.60464965587997,4.61222080529399,1.81052565530647
11.4982291121386,2.35869194913947,-4.34149755635481,4.35329307815,2.37216273870668
11.6238928182822,2.88586856022449,-4.01002276770685,4.02597303265011,2.89649467208229
11.7495565244258,3.36787740267511,-3.61544099968714,3.6353428052446,3.3751820666552
11.8752202305694,3.79714976527319,-3.16395221906079,3.18789199590773,3.80122356452099
12.000883936713,4.16692013968001,-2.66268788436267,2.68882941152596,4.16522885277467
12.1265476428566,4.47148608387751,-2.11935859630257,2.1553841198287,4.47569681201657
12.2522113490002,4.70534524409577,-1.54330652608437,1.54358663703988,4.65524535539598
12.3778750551438,4.86493472094083,-0.937438550576332,1.06316364822138,5.11958440890895
12.5035387612874,4.86521106138659,-0.299474046612243,-1.97972597193649,4.56073013190377


==> uwf_square.dat <==
t,I,Vc,Vl,Vr
0.000523598775598299,0.00376122953951996,-0.000657283724252222,2.44767268834821,-0.261400675997524
0.0015707963267949,0.00821061524127722,-0.000383682876176267,5.06887063263429,0.313248779044759
0.00261799387799149,0.0134220224730237,-0.00032269160224252,4.95297787245835,-0.0330586179273958
0.00366519142918809,0.0186365300684581,-0.000310692043464122,4.98726373542551,0.0280890250343782
0.00471238898038469,0.0238511869167776,-0.000287307981949508,4.97532250918183,0.0220691217086038
0.00575958653158129,0.0290596223594893,-0.000259811268017912,4.97140611484664,0.0293971716362506
0.00680678408277788,0.0342627336741892,-0.000226612023314088,4.96593740119262,0.0342233049179338
0.00785398163397448,0.0394603193327053,-0.000188032881913602,4.96064630819247,0.0393395381833904
0.00890117918517108,0.0446524606031862,-0.000143888745000736,4.95585253217232,0.0454032782186203
0.00994837673636768,0.0498382054263786,-9.4461532624851e-05,4.94639723442448,0.0471095181287757
0.0109955742875643,0.0550074575420784,-2.9085846187743e-05,4.92343960304457,0.0950447277795397
0.0120427718387609,0.0598916357212351,0.0001948575888574,4.16080062914798,0.401549800232628
0.0130899693899575,0.0625141358864845,0.000586092012968109,-0.0615927554504954,0.0611108200265126
0.0141371669411541,0.0597640538015927,0.00032155528005684,-4.27992488463726,-0.283030931507686
0.0151843644923507,0.0547597694557165,0.000217348944037132,-5.03333117026582,0.0146418267593534
0.0162315620435473,0.0494808770029661,0.000261427599956177,-5.04588196182813,0.0522105094645758
0.0172787595947439,0.044196433902443,0.000310523454286615,-5.04486822153548,0.0434414451293693
0.0183259571459405,0.0389165611842415,0.000353938935229392,-5.03918064506411,0.0390491633505892
0.0193731546971371,0.0336422051647592,0.000391944237227326,-5.03404733269047,0.0336152625961999
0.0204203522483337,0.028373319706663,0.000424411005860881,-5.02879197700818,0.0283773968374524
0.0214675497995302,0.0231099199972869,0.000451366741373027,-5.02355919562712,0.0231080846958436
0.0225147473507268,0.0178520034620505,0.000472812839224401,-5.01832202761303,0.0178513025084655
0.0235619449019234,0.012599570636567,0.000488755865075019,-5.01308567314932,0.0125986543477204
0.02460914245312,0.0073526214407778,0.000499201403557192,-5.00784914539108,0.00735174803171806
0.0256563400043166,0.00211115590504179,0.000504155227385672,-5.00261263998881,0.0021102762645267
0.0267035375555132,-0.00312482596910363,0.000503623072840353,-4.99737612748962,-0.00312570420404973
0.0277507351067098,-0.00835532418061486,0.000497610684788929,-4.9921396134821,-0.00835619329480614
0.0287979326579064,-0.0135803387396837,0.000486123799637417,-4.98690313907652,-0.0135812477857755
0.029845130209103,-0.0187998696405993,0.000469168190133429,-4.98166652015444,-0.0188005607576287
0.0308923277602996,-0.0240139169993798,0.000446749440892402,-4.97643075518215,-0.024015738323776
0.0319395253114962,-0.0292224803278735,0.000418874116895784,-4.97119065340157,-0.0292183928548352
0.0329867228626928,-0.0344255622623938,0.000385543617905659,-4.96597319943979,-0.0344524572598532
0.0340339204138894,-0.0396231476839699,0.000346785425151763,-4.96063373027716,-0.0394906675824782
0.035081117965086,-0.0448152828950993,0.000302471368247792,-4.95584900843826,-0.0455693377619612
0.0361283155162826,-0.0500010225619471,0.000252872492750411,-4.94639177749026,-0.0472727151513521
0.0371755130674792,-0.0551702691389348,0.00018732548200151,-4.9234343162399,-0.0952084672703963
0.0382227106186758,-0.0600544416435584,-3.67893363109051e-05,-4.16079511018959,-0.40171343032754
0.0392699081698724,-0.0626769359511627,-0.000428195126547681,0.0615984294336611,-0.0612744652203292
0.040317105721069,-0.0599268478351448,-0.000163829756664291,4.27993072812026,0.282867295214994
0.0413643032722656,-0.0549225572827624,-5.9794777867439e-05,5.03333718034033,-0.0148054585279679
0.0424115008234622,-0.0496436584488398,-0.00010404478575593,5.04588813879461,-0.0523741356673008
0.0434586983746588,-0.0443592087925559,-0.000153311986069826,5.04487456506171,-0.0436050657824572
0.0445058959258554,-0.0390793293441616,-0.000196898807254098,5.03918715510218,-0.0392127782034238
0.045553093477052,-0.0338049664203184,-0.000235075442942739,5.03405400897834,-0.0337788715037507
0.0466002910282486,-0.0285360738837811,-0.000267713539288172,5.02879881935846,-0.0285409996293202
0.0476474885794452,-0.0232726669221822,-0.000294840595946755,5.02356620395155,-0.0232716811784993
0.0486946861306418,-0.0180147429608894,-0.0003164580080115,5.01832920172616,-0.0180148925052033
0.0497418836818384,-0.0127623025359147,-0.000332572341434662,5.01309301278066,-0.012762237716249
0.050789081233035,-0.00751534556751921,-0.000343189180411457,5.00785665039759,-0.00751532457543131
0.0518362787842316,-0.00227387208601521,-0.000348314297351132,5.00262031008488,-0.00227384582633655
0.0528834763354282,0.00296211790658987,-0.000347953428667336,4.99738396251175,0.00296214176177473
0.0539306738866248,0.00819262440941108,-0.000342112318842736,4.99214761351463,0.00819263823110898
0.0549778714378214,0.0134176474326032,-0.000330796704168496,4.98691130382262,0.0134177002596482
0.056025068989018,0.0186371869697418,-0.000314012357195789,4.98167484928894,0.0186370208853552
0.0570722665402146,0.023851243136788,-0.000291764862312069,4.97643924860954,0.0238522063043446
0.0581194640914112,0.0290598154454997,-0.000264060784425313,4.97119931091248,0.0290548688533458
0.0591666616426078,0.0342629065321535,-0.000230901523031513,4.96598202087547,0.0342889414465941
0.0602138591938044,0.0394605012772967,-0.000192314559263176,4.96064271550493,0.0393271601540274
0.061261056745001,0.0446526459835658,-0.000148171722325882,4.95585815721958,0.0454058388651486
0.0623082542961976,0.0498383953166329,-9.87440578936877e-05,4.9464010897274,0.0471092249680827
0.0633554518473942,0.0550076517310425,-3.33682490589321e-05,4.92344379177875,0.095044985989282
0.0644026493985907,0.0598918342437698,0.000190575376858404,4.16080474872753,0.401549958086795
0.0654498469497874,0.0625143387301565,0.000581809984252502,-0.061588628063721,0.0611110022049439
0.066497044500984,0.0597642609632982,0.000317273441316379,-4.27992076406811,-0.283030748839233
0.0675442420521805,0.0547599809303872,0.000213067299370762,-5.0333270537636,0.0146420144591513
0.0685914396033772,0.0494810927860614,0.000257146154104104,-5.04587784987199,0.0522107013385387
0.0696386371545737,0.0441966539892798,0.000306242211530749,-5.04486411400775,0.0434416413564865
0.0706858347057703,0.0389167855700253,0.000349657900290401,-5.03917654208443,0.0390493638494991
0.0717330322569669,0.0336424338448563,0.000387663414391559,-5.03404323418377,0.0336154673932175
0.0727802298081635,0.0283735526763607,0.000420130399695351,-5.02878788293101,0.0283776059379138
0.0738274273593601,0.0231101572519339,0.00044708635638524,-5.0235551060798,0.0231082980636382
0.0748746249105567,0.0178522449968044,0.000468532679825051,-5.018317942599,0.0178515201434369
0.0759218224617533,0.0125998164467916,0.000484475935847106,-5.01308159260974,0.0125988762661898
0.0769690200129499,0.00735287152189806,0.000494921708852791,-5.00784506932813,0.00735197420453542
0.0780162175641465,0.00211141025233347,0.000499875771703406,-5.00260856826793,0.00211050672794305
0.0790634151153431,-0.00312456736017114,0.000499343860677071,-4.99737206020691,-0.00312546945065345
0.0801106126665397,-0.00835506131488567,0.000493331720621049,-4.99213555082938,-0.00835595432958697
0.0811578102177363,-0.0135800716220757,0.000481845087931587,-4.98689908091304,-0.0135810045819699
0.0822050077689329,-0.0187995982755817,0.000464889735328766,-4.98166246639244,-0.0188003132803065
0.0832522053201295,-0.0240136413915588,0.000442471247394272,-4.97642670592085,-0.0240154866123944
0.0842994028713261,-0.0292222004820337,0.000414596189185934,-4.97118660859099,-0.0292181369042216
0.0853466004225227,-0.0344252781832283,0.000381265960511135,-4.96596915905822,-0.0344521970617217
0.0863937979737193,-0.0396228593760661,0.00034250804238023,-4.96062969440939,-0.0394904031675331
0.0874409955249159,-0.0448149903633352,0.000298194264526819,-4.9558449770816,-0.0455690691349837
0.0884881930761125,-0.05000072581091,0.000248595672491581,-4.94638775061861,-0.0472724422801509
0.0895353906273091,-0.0551699681734112,0.000183048949679465,-4.92343029395346,-0.0952081903355133
0.0905825881785057,-0.0600541364680451,-4.10655762446144e-05,-4.16079109188371,-0.401713148440255
0.0916297857297023,-0.0626766265707066,-0.000432471070129559,0.0616024409089349,-0.0612741829605488
0.0926769832808989,-0.0599265342528864,-0.000168105397217233,4.2799347474928,0.282867601687427
0.0937241808320955,-0.054922239511052,-6.40701232069753e-05,5.03334113057053,-0.0148052524300203
0.0947713783832921,-0.0496433364527671,-0.000108319767465625,5.04589242247495,-0.0523733789531243
0.0958185759344887,-0.0443588827835401,-0.000157586933868935,5.04487707840604,-0.0436071599827886
0.0968657734856853,-0.0390789982474415,-0.000201171970824501,5.03919888959822,-0.0391999496665108
0.0979129710368819,-0.0338046358888102,-0.000239355935336409,5.03401751355349,-0.0338439753079678
0.0989601685880785,-0.0285357145917526,-0.000271953605667371,5.02901384020028,-0.0281985962776219
0.100007366139275,-0.023272436011755,-0.000299287329885581,5.02245722281783,-0.0250524379802179
0.101054563690472,-0.0180139024176939,-0.000319769058708317,5.02392878867505,-0.00857283454007338
0.102101761241668,-0.0127664827935666,-0.000340666199510502,4.97916658068662,-0.0591979533913605
0.103148958792865,-0.00753304298024249,-0.000301735475302975,5.08485546036839,0.297027059031786
0.104196156344061,-0.00307093462933494,-4.10092047364863e-05,2.45711107165485,-0.270456227630915

